Tricks for Training Sparse Translation Models

Multi-task learning with an unbalanced data distribution skews model learning towards high resource tasks, especially when model capacity is fixed and fully shared across all tasks. Sparse scaling architectures, such as BASELayers, provide flexible mechanisms for different tasks to have a variable number of parameters, which can be useful to counterbalance skewed data distributions. We find that that sparse architectures for multilingual machine translation can perform poorly out of the box, and propose two straightforward techniques to mitigate this - a temperature heating mechanism and dense pre-training. Overall, these methods improve performance on two multilingual translation benchmarks compared to standard BASELayers and Dense scaling baselines, and in combination, more than 2x model convergence speed.

==> all_tmp_bleu.dat <==
k 0_8_high 0_8_mid 0_8_low 1_high 1_mid 1_low 1_5_high 1_5_mid 1_5_low 2_high 2_mid 2_low
1 26.31 22.28 8.66 26.52 22.71 8.48 26.5 23.04 9.1 25.99 23.72 10.14
1.5 26.68 22.39 9.12 26.52 22.71 8.48 26.46 22.81 9.26 25.98 22.87 8.82
2 26.54 22.94 8.92 26.52 22.71 8.48 26.15 22.93 9.28 25.72 22.77 9
3 26.61 22.8 9.26 25.1 22.70 9.06 26.02 22.87 8.7 19.45 22.96 9.02


==> all_tmp_ppl.dat <==
ppl 0_8_high 0_8_mid 0_8_low 1_high 1_mid 1_low 1_5_high 1_5_mid 1_5_low 2_high 2_mid 2_low
1 5.28 10.62 367.86 5.5 11.23 391.49 5.14 9.7 351.85 5.71 9.81 297.98
1.5 5.14 9.89 388.61 5.5 11.23 391.49 5.02 9.68 341.69 5.31 10.07 362.83
2 4.98 9.7 373.13 5.16 9.75 313.24 5.19 9.73 321.81 5.24 10.07 353.94
3 5.09 9.64 346.72 4.89 9.79 327.69 5.24 9.72 308.1 5.4 10.14 341.02

==> results/expert_dense_pre_soft.dat <==
exp	fr_1	ro_1	fr_2	ro_2	fr_3	ro_3	fr_4	ro_4	fr_5	ro_5
1	0.06299154	0.06049757	0.06203953	0.06056187	0.06191571	0.05986462	0.06084729	0.05934915	0.06140132	0.05933322
2	0.05909539	0.05861861	0.06027915	0.05927745	0.06013982	0.05932444	0.05976256	0.05900976	0.05985285	0.05919897
3	0.0607559	0.06115252	0.06159551	0.06147965	0.06127668	0.06198337	0.0617572	0.06228477	0.0615415	0.06274235
4	0.06172765	0.05987169	0.06287073	0.0610697	0.06247372	0.06146692	0.06193547	0.06090532	0.06149789	0.06078969
5	0.06342335	0.06042085	0.06233028	0.06078728	0.0612597	0.0601773	0.060972	0.05999265	0.06144689	0.06013758
6	0.06100769	0.06339356	0.06119103	0.06351828	0.06110086	0.06297188	0.06018179	0.06134329	0.06045569	0.06213655
7	0.06469678	0.08286498	0.06279867	0.07448077	0.06288026	0.07505976	0.06131284	0.07253128	0.06310026	0.07423416
8	0.06246998	0.06026557	0.06192568	0.05973126	0.06233008	0.06017278	0.06238476	0.06009448	0.06333181	0.06054176
9	0.06804556	0.06312747	0.06372056	0.06096828	0.06560566	0.06061597	0.06508756	0.06034738	0.06461733	0.06007392
10	0.06078922	0.06306501	0.06111201	0.06559062	0.06137494	0.06602707	0.06122225	0.06717063	0.06129682	0.06679321
11	0.06030917	0.05972413	0.06123061	0.06075139	0.06175062	0.0608238	0.061631	0.06153248	0.06156844	0.06194981
12	0.05951459	0.05872155	0.06090501	0.05928778	0.06056773	0.05910265	0.06106444	0.05904911	0.06171421	0.05919808
13	0.05960895	0.05900678	0.06146669	0.06027109	0.06145436	0.06058979	0.06348308	0.06211923	0.06149831	0.06067852
14	0.06299848	0.06160748	0.06364956	0.06191703	0.06427287	0.06260953	0.06644838	0.06563344	0.06679699	0.06641545
15	0.06917507	0.06452147	0.0693853	0.06561282	0.06828038	0.06500758	0.06824277	0.06385881	0.06699532	0.06191665
16	0.06339084	0.06314068	0.06349966	0.06469483	0.06331673	0.06420259	0.0636666	0.06477825	0.06288448	0.06386006


==> results/expert_heating.dat <==
exp	heat_3	heat_2	heat_1	base_3	base_2	base_1
1	0.001006355	0.00631183	0.007642076	0.00120482	0.011913922	0.001520199
2	0.00058037	0	0.002925366	0.001295469	0.011992779	0.000157602
3	0.220090719	0.220253431	0.184102533	0.001386119	0.012071636	0.000257744
4	0.07480835	0.076980057	0.066303684	0.016676142	0.025673373	0.003539148
5	0.110546275	0.101338291	0.158537171	0.043209536	0.026719323	0.04821131
6	0.075660321	0.07848655	0.073398567	0.001658067	0.012308207	0
7	0.008461102	0.001557572	0.003123547	0.001748717	0.012387064	0.000622198
8	0.005692196	0.016583374	0.01180388	0.02078653	0.029646889	0.04146911
9	0.447119714	0.435662396	0.378280382	0.895986303	0.76726536	0.891302642
10	0.009251457	0.016172513	0.021324004	0.002020665	0.012623635	0.00379393
11	0.00058037	0	0.002925366	0.002111315	0.012702492	0.002434616
12	0.027539169	0.035130849	0.055086633	0.002201964	0.012781349	0.00397944
13	0.00058037	0	0.002925366	0.002292614	0.012860206	0
14	0.00058037	0	0.002925366	0.002383263	0.012939063	0.002712061
15	0.0129517	0.007133553	0.018660946	0.002473913	0.01301792	0
16	0.004551163	0.004389584	0.010035113	0.002564562	0.013096777	2.10912E-16


==> results/ro_fr_base.dat <==
prob fr_10 ro_10 fr_30 ro_30 fr_50 ro_50
1 0.000027 0.000000 0.000000 0.000000 0 0
2 0.042415 0.916075 0.044053 0.953352 0.04376981 0.9484466
3 0.000064 0.000047 0.000081 0.000000 0.00004558 0
4 0.029049 0.007458 0.031892 0.008253 0.03205408 0.00821114
5 0.048314 0.021954 0.048960 0.021988 0.04518873 0.02198705
6 0.000967 0.000642 0.000713 0.000332 0.0003613 0.00028022
7 0.000756 0.000121 0.000635 0.000000 0.00043278 0.00002173
8 0.030500 0.036338 0.029314 0.011381 0.02944722 0.01206918
9 0.030203 0.013053 0.031425 0.003639 0.03168086 0.00765805
10 0.000038 0.000109 0.000099 0.000000 0.00009342 0
11 0.374914 0.003211 0.362111 0.000946 0.36712247 0.0011395
12 0.000000 0.000079 0.000052 0.000035 0 0.00003403
13 0.276841 0.000067 0.288016 0.000022 0.28617597 0.00003429
14 0.000589 0.000205 0.000312 0.000000 0.00021556 0.00001028
15 0.001682 0.000230 0.000850 0.000054 0.00083979 0.00008517
16 0.163642 0.000412 0.161489 0.000000 0.16257241 0.00002277


==> results/ro_fr_dense_pre.dat <==
ppl fr_1	ro_1	fr_2	ro_2	fr_3	ro_3	fr_4	ro_4	fr_5	ro_5	fr_6	ro_6
1 0.07130336	0.03331804	0.05561434	0.03261534	0.05360846	0.02112134	0.03634146	0.01225676	0.0452628	0.01220373	0.045434	0.01291845
2 0.00745597	0.00176687	0.02682871	0.01117907	0.02450656	0.01205674	0.01835343	0.00652186	0.01972064	0.00993851	0.02856118	0.01149065
3 0.03516712	0.04408585	0.04843139	0.04765596	0.04323357	0.05590157	0.05118469	0.06053586	0.04754327	0.06807088	0.05057987	0.07394724
4 0.05103524	0.02291849	0.06892324	0.04096578	0.0625803	0.04753481	0.0540671	0.03813961	0.04683455	0.03645448	0.04941934	0.03435931
5 0.07813531	0.032049	0.06028982	0.03633045	0.0429565	0.02633071	0.03838876	0.02304102	0.04600469	0.02566923	0.04491805	0.02558147
6 0.03930303	0.08007682	0.04184289	0.0802776	0.04036021	0.07172365	0.02534389	0.04530489	0.02974218	0.05836856	0.02247817	0.04358703
7 0.09801456	0.34792724	0.06777655	0.23949105	0.06906649	0.24732016	0.04396344	0.21283707	0.0725565	0.23625877	0.06871863	0.23866175
8 0.06298913	0.02947574	0.05377753	0.0188056	0.06027841	0.02625552	0.06129498	0.02473682	0.07621899	0.0323676	0.08124468	0.03573734
9 0.14848053	0.07587082	0.08234977	0.03930388	0.11149646	0.0335939	0.10370762	0.02893658	0.0963142	0.02461003	0.09513939	0.0264215
10 0.03571556	0.07488093	0.0405509	0.11238265	0.04483605	0.11910035	0.04248488	0.13605529	0.04355957	0.13063578	0.04074062	0.12828311
11 0.02778716	0.02045094	0.04248974	0.03573989	0.05093836	0.03701669	0.04913913	0.04838422	0.04798109	0.055359	0.04801513	0.05687615
12 0.01452442	0.00352145	0.0371581	0.01135315	0.0315966	0.0083112	0.03990392	0.00718857	0.0503457	0.00992342	0.04351792	0.00815844
13 0.01610871	0.00836711	0.04633777	0.02780235	0.04612926	0.03316179	0.07874757	0.05787465	0.04684104	0.03462413	0.04240011	0.03153716
14 0.07141375	0.051498	0.08123486	0.05474512	0.09097189	0.06595304	0.1243993	0.1129044	0.12948936	0.12496406	0.11896896	0.13005126
15 0.1649438	0.09771285	0.16751751	0.1127209	0.1514569	0.10353944	0.15104556	0.08549354	0.1324545	0.05482331	0.14341962	0.05899206
16 0.0776223	0.07607984	0.07887688	0.09863126	0.07598395	0.09107912	0.08163429	0.09978886	0.06913087	0.0857285	0.07644432	0.08339705


==> results/tmp_0_8_convg.dat <==
ppl 3_high 3_mid 3_low 3_all 2_high 2_mid 2_low 2_all 1_5_high 1_5_mid 1_5_low 1_5_all 1_high 1_mid 1_low 1_all
0.2 7.32 22.37 913.35 13.2 7.9 40.66 1749.5 17.62 8.32 65.19 2343.53 20.94 8.78 105.39 4412.66 26.45
0.3 6.37 14.27 508.42 9.98 6.75 20.75 1032.99 12.39 6.86 27.66 1334.34 13.94 7.11 37.25 1620.17 15.93
0.4 5.9 11.62 366.38 8.69 6.13 14.41 612.18 9.94 6.2 17.4 855.28 10.96 6.39 22.2 1113.25 12.4
0.5 5.67 10.44 350.27 8.11 5.81 12.08 485.6 8.86 5.85 14.16 599.49 9.69 6.0 17.03 735.56 10.7
0.6 5.48 10.04 398.3 7.89 5.59 10.94 408.96 8.28 5.64 12.43 480.35 8.88 5.75 14.32 548.68 9.62
0.7 5.38 9.98 428.08 7.83 5.44 10.36 373.13 7.95 5.53 11.58 427.02 8.57 5.58 12.69 464.63 8.94
0.8 5.29 9.83 443.68 7.75 5.36 10.06 385.07 7.8 5.4 10.86 388.61 8.22 5.43 11.86 414.0 8.52
0.9 5.2 9.87 469.08 7.73 5.29 9.83 417.62 7.7 5.3 10.27 392.93 7.86 5.32 11.16 367.86 8.19
1 5.14 9.86 508.21 7.72 5.2 9.7 413.25 7.64 5.27 10.02 413.41 7.77 5.32 10.62 373.54 7.98
        


==> results/tmp_2_convg.dat <==
ppl 3_high 3_mid 3_low 3_all 2_high 2_mid 2_low 2_all 1_5_high 1_5_mid 1_5_low 1_5_all 1_high 1_mid 1_low 1_all
10000 8.55 14.69 371.19 11.19 8.51 14.97 383.11 11.34 8.54 15.01 380.43 11.36 15.47 26.57 486.68 19.16
20000 6.61 11.12 377.36 8.86 6.58 11.22 398.22 8.92 6.63 11.31 394.88 8.97 8.2 14.47 303.35 10.88
30000 6.03 10.29 435.14 8.31 6.03 10.31 461.25 8.31 6.02 10.36 485.78 8.35 7.43 12.79 308.36 9.82
40000 5.73 10.28 572.95 8.21 5.69 10.07 515.16 8.09 5.7 10.07 576.18 8.1 6.88 11.82 332.04 9.2
50000 5.56 10.38 648.27 8.19 5.54 10.2 607.88 8.1 5.5 10.16 674.33 8.07 6.6 11.23 349.11 8.86
60000 5.47 10.59 707.84 8.24 5.46 10.41 623.79 8.11 5.32 10.39 705.13 8.07 6.41 10.9 395.85 8.65
70000     5.35 10.71 683.05 8.19 5.32 10.49 784.96 8.14 6.28 10.61 403.95 8.49
80000     5.28 10.91 775.54 8.28     6.21 10.47 434.85 8.4
90000             6.12 10.35 437.77 8.33
100000             6.01 10.19 474.88 8.23

